WALDO: Where Unseen Model-based 6D Pose Estimation Meets Occlusion

Accurate 6D object pose estimation is vital for robotics, augmented reality, and scene understanding. For seen objects, high accuracy is often attainable via per-object fine-tuning but generalizing to unseen objects remains a challenge. To address this problem, past arts assume access to CAD models at test time and typically follow a multi-stage pipeline to estimate poses: detect and segment the object, propose an initial pose, and then refine it. Under occlusion, however, the early-stage of such pipelines are prone to errors, which can propagate through the sequential processing, and consequently degrade the performance. To remedy this shortcoming, we propose four novel extensions to model-based 6D pose estimation methods: (i) a dynamic non-uniform dense sampling strategy that focuses computation on visible regions, reducing occlusion-induced errors; (ii) a multi-hypothesis inference mechanism that retains several confidence-ranked pose candidates, mitigating brittle single-path failures; (iii) iterative refinement to progressively improve pose accuracy; and (iv) series of occlusion-focused training augmentations that strengthen robustness and generalization. Furthermore, we propose a new weighted by visibility metric for evaluation under occlusion to minimize the bias in the existing protocols. Via extensive empirical evaluations, we show that our proposed approach achieves more than 5% improvement in accuracy on ICBIN and more than 2% on BOP dataset benchmarks, while achieving approximately 3 times faster inference.

==> data/UAR_BOP_Core_all.csv <==
Name, UAR, Time, marker
FRTPose, 0.7008, 45.37, a
Foundation Pose, 0.5783, 29.32, b
Freeze, 0.6693, 24.89, c
Co-op, 0.6119, 6.92, d
SAM6D, 0.5402, 4.37, e
WALDO, 0.5632, 1.528, f

==> data/bop_core_visibility_bins_final.csv <==
dataset,split,bin_index,bin_start,bin_end,count,total,ratio
lmo,test,0,0,0.1,44,1517,0.029005
lmo,test,1,0.1,0.2,45,1517,0.029664
lmo,test,2,0.2,0.3,39,1517,0.025709
lmo,test,3,0.3,0.4,58,1517,0.038233
lmo,test,4,0.4,0.5,84,1517,0.055372
lmo,test,5,0.5,0.6,83,1517,0.054713
lmo,test,6,0.6,0.7,111,1517,0.073171
lmo,test,7,0.7,0.8,152,1517,0.100198
lmo,test,8,0.8,0.9,200,1517,0.131839
lmo,test,9,0.9,1,701,1517,0.462096
tless,test,0,0,0.1,234,6900,0.033913
tless,test,1,0.1,0.2,156,6900,0.022609
tless,test,2,0.2,0.3,190,6900,0.027536
tless,test,3,0.3,0.4,216,6900,0.031304
tless,test,4,0.4,0.5,244,6900,0.035362
tless,test,5,0.5,0.6,292,6900,0.042319
tless,test,6,0.6,0.7,396,6900,0.057391
tless,test,7,0.7,0.8,468,6900,0.067826
tless,test,8,0.8,0.9,706,6900,0.102319
tless,test,9,0.9,1,3998,6900,0.57942
itodd,val,0,0,0.1,0,123,0
itodd,val,1,0.1,0.2,0,123,0
itodd,val,2,0.2,0.3,0,123,0
itodd,val,3,0.3,0.4,0,123,0
itodd,val,4,0.4,0.5,0,123,0
itodd,val,5,0.5,0.6,0,123,0
itodd,val,6,0.6,0.7,2,123,0.01626
itodd,val,7,0.7,0.8,0,123,0
itodd,val,8,0.8,0.9,3,123,0.02439
itodd,val,9,0.9,1,118,123,0.95935
hb,val,0,0,0.1,282,23120,0.012197
hb,val,1,0.1,0.2,418,23120,0.01808
hb,val,2,0.2,0.3,557,23120,0.024092
hb,val,3,0.3,0.4,671,23120,0.029022
hb,val,4,0.4,0.5,840,23120,0.036332
hb,val,5,0.5,0.6,955,23120,0.041306
hb,val,6,0.6,0.7,1110,23120,0.04801
hb,val,7,0.7,0.8,1278,23120,0.055277
hb,val,8,0.8,0.9,1700,23120,0.073529
hb,val,9,0.9,1,15309,23120,0.662154
ycbv,test,0,0,0.1,2,4125,0.000485
ycbv,test,1,0.1,0.2,18,4125,0.004364
ycbv,test,2,0.2,0.3,3,4125,0.000727
ycbv,test,3,0.3,0.4,21,4125,0.005091
ycbv,test,4,0.4,0.5,74,4125,0.017939
ycbv,test,5,0.5,0.6,119,4125,0.028848
ycbv,test,6,0.6,0.7,265,4125,0.064242
ycbv,test,7,0.7,0.8,513,4125,0.124364
ycbv,test,8,0.8,0.9,284,4125,0.068848
ycbv,test,9,0.9,1,2826,4125,0.685091
icbin,test,0,0,0.1,395,2250,0.175556
icbin,test,1,0.1,0.2,182,2250,0.080889
icbin,test,2,0.2,0.3,142,2250,0.063111
icbin,test,3,0.3,0.4,116,2250,0.051556
icbin,test,4,0.4,0.5,113,2250,0.050222
icbin,test,5,0.5,0.6,184,2250,0.081778
icbin,test,6,0.6,0.7,168,2250,0.074667
icbin,test,7,0.7,0.8,163,2250,0.072444
icbin,test,8,0.8,0.9,219,2250,0.097333
icbin,test,9,0.9,1,568,2250,0.252444
tudl,test,0,0,0.1,0,600,0
tudl,test,1,0.1,0.2,0,600,0
tudl,test,2,0.2,0.3,0,600,0
tudl,test,3,0.3,0.4,0,600,0
tudl,test,4,0.4,0.5,0,600,0
tudl,test,5,0.5,0.6,0,600,0
tudl,test,6,0.6,0.7,1,600,0.001667
tudl,test,7,0.7,0.8,9,600,0.015
tudl,test,8,0.8,0.9,73,600,0.121667
tudl,test,9,0.9,1,517,600,0.861667


==> data/nview.csv <==
n_view,WALDO,SAM6D
1,0.1380,0.0683
2,0.3917,0.3610
4,0.4888,0.4777
8,0.4858,0.4684
16,0.4936,0.4735
32,0.4929,0.4732
42,0.5042,0.4933
